OutCast: Outdoor Single-image Relighting with Cast Shadows

We propose a relighting method for outdoor images. Our method mainly focuses on predicting cast shadows in arbitrary novel lighting directions from a single image while also accounting for shading and global effects such the sun light color and clouds. Previous solutions for this problem rely on reconstructing occluder geometry, e.g. using multi-view stereo, which requires many images of the scene. Instead, in this work we make use of a noisy off-the-shelf single-image depth map estimation as a source of geometry. Whilst this can be a good guide for some lighting effects, the resulting depth map quality is insufficient for directly ray-tracing the shadows. Addressing this, we propose a learned image space ray-marching layer that converts the approximate depth map into a deep 3D representation that is fused into occlusion queries using a learned traversal. Our proposed method achieves, for the first time, state-of-the-art relighting results, with only a single image as input. For supplementary material visit our project page at: https://dgriffiths.uk/outcast.

==> cover_letter.txt <==
However, there were concerns that were not addressed satisfactorily by the rebuttal:
1. "full reproducibility" will only be ensured by releasing the source code
2. responses to sky handling, E-LPIPS on shadow maps, depth from MiDaS and computing normals were not convincing; these parts need to be more specific.
3. insufficient evaluation: SOTA comparison only on 2 static scenes; no ablations for losses; no visualization of shadow maps.

These issues need to be addressed in addition to the changes promised in the rebuttal.

SMALL CHANGES

- Grammar is correct now without citations. Note this is not possible elegantly without \shortcite. 
- References are now all properly integrated into sentences.

- Capitalization in the citatiosn is fixed

- Math symbols were added to Fig 3.

- A camera symbol was added to Fig. 5

- All equations are now numbered
